Local planar domination revisited

We show how to compute a 20-approximation of a minimum dominating set in a planar graph in a constant number of rounds in the LOCAL model of distributed computing. This improves on the previously best known approximation factor of 52, which was achieved by an elegant and simple algorithm of Lenzen et al. Our algorithm combines ideas from the algorithm of Lenzen et al. with recent work of Czygrinow et al. and Kublenz et al. to reduce to the case of bounded degree graphs, where we can simulate a distributed version of the classical greedy algorithm.

==> results_girth.txt <==
i d[i]
1 0
2 0
3 4


==> results_normal.txt <==
i d[i]
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 10
10 0.75
11 0.6
12 0.5
13 0.428571429
14 0.375
15 0.333333333
16 0.3
17 0.272727273
18 0.25
19 0.230769231
20 0.214285714
21 0.2
22 0.1875
23 0.176470588
24 0.166666667
25 0.157894737
26 0.15
27 0.142857143
28 0.136363636
29 0.130434783
30 0.125


==> results_outerplanar.txt <==
i d[i]
1 0
2 0
3 0
4 0
5 0
6 7
7 0.666666667
8 0.5
9 0.4


==> results_tri-free.txt <==
i d[i]
1 0
2 0
3 0
4 0
5 0
6 7
7 0.666666667
8 0.5
9 0.4
10 0.333333333
11 0.285714286
12 0.25
13 0.222222222
14 0.2
15 0.181818182
16 0.166666667
17 0.153846154
18 0.142857143

